Boosting the Power of Kernel Two-Sample Tests

The kernel two-sample test based on the maximum mean discrepancy (MMD) is one of the most popular methods for detecting differences between two distributions over general metric spaces. In this paper we propose a method to boost the power of the kernel test by combining MMD estimates over multiple kernels using their Mahalanobis distance. We derive the asymptotic null distribution of the proposed test statistic and use a multiplier bootstrap approach to efficiently compute the rejection region. The resulting test is universally consistent and, since it is obtained by aggregating over a collection of kernels/bandwidths, is more powerful in detecting a wide range of alternatives in finite samples. We also derive the distribution of the test statistic for both fixed and local contiguous alternatives. The latter, in particular, implies that the proposed test is statistically efficient, that is, it has non-trivial asymptotic (Pitman) efficiency. The consistency properties of the Mahalanobis and other natural aggregation methods are also explored when the number of kernels is allowed to grow with the sample size. Extensive numerical experiments are performed on both synthetic and real-world datasets to illustrate the efficacy of the proposed method over single kernel tests. The computational complexity of the proposed method is also studied, both theoretically and in simulations. Our asymptotic results rely on deriving the joint distribution of MMD estimates using the framework of multiple stochastic integrals, which is more broadly useful, specifically, in understanding the efficiency properties of recently proposed adaptive MMD tests based on kernel aggregation and also in developing more computationally efficient (linear time) tests that combine multiple kernels. We conclude with an application of the Mahalanobis aggregation method for kernels with diverging scaling parameters.

==> Simulations/QuadvsLin/OVERSIGMAd20/Linear_Sigma_Multiplier/Lineard20mult2.csv <==
"","Signal.Strength","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3","Single.Kernel.1","Single.Kernel.2"
"1",1,0.01,0.034,0.012,0.042,0.052
"2",1.1,0.008,0.038,0.014,0.058,0.05
"3",1.2,0.02,0.05,0.026,0.052,0.078
"4",1.3,0.05,0.064,0.038,0.052,0.066
"5",1.4,0.134,0.168,0.116,0.084,0.102
"6",1.5,0.322,0.452,0.318,0.176,0.152
"7",1.6,0.66,0.678,0.534,0.212,0.25
"8",1.7,0.852,0.914,0.814,0.344,0.326
"9",1.8,0.954,0.962,0.956,0.49,0.502
"10",1.9,0.996,1,0.994,0.6,0.646
"11",2,1,1,1,0.718,0.712


==> Simulations/QuadvsLin/OVERSIGMAd20/Linear_Sigma_Multiplier/OutputLinKern.csv <==
"","Signal.Strength","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3"
"1",1,0.014,0.022,0.008
"2",1.1,0.004,0.024,0.012
"3",1.2,0.018,0.046,0.028
"4",1.3,0.044,0.082,0.046
"5",1.4,0.142,0.168,0.13
"6",1.5,0.358,0.472,0.346
"7",1.6,0.62,0.688,0.59
"8",1.7,0.83,0.894,0.796
"9",1.8,0.968,0.978,0.964
"10",1.9,0.99,0.998,0.982
"11",2,1,1,0.998


==> Simulations/QuadvsLin/OVERSIGMAd20/Linear_Sigma_Multiplier/log.txt <==
 Started Iteration 1 
Started Iteration 2 
Started Iteration 3 
Started Iteration 4 
Started Iteration 5 
Started Iteration 6 
Started Iteration 7 
Started Iteration 8 
Started Iteration 9 
Started Iteration 10 
Started Iteration 11 
Started Iteration 12 
Started Iteration 13 
Started Iteration 14 
Started Iteration 15 
Started Iteration 16 
Started Iteration 17 
Started Iteration 18 
Started Iteration 19 
Started Iteration 20 
Started Iteration 21 
Started Iteration 22 
Started Iteration 23 
Started Iteration 24 
Started Iteration 25 
Started Iteration 26 
Started Iteration 27 
Started Iteration 28 
Started Iteration 29 
Started Iteration 30 
Started Iteration 31 
Started Iteration 32 
Started Iteration 33 
Started Iteration 34 
Started Iteration 35 
Started Iteration 36 
Started Iteration 37 
Started Iteration 38 
Started Iteration 39 
Started Iteration 40 
Started Iteration 41 
Started Iteration 42 
Started Iteration 43 
Started Iteration 44 
Started Iteration 45 
Started Iteration 46 
Started Iteration 47 
Started Iteration 48 
Started Iteration 49 
Started Iteration 50 
Started Iteration 51 
Started Iteration 52 
Started Iteration 53 
Completed Iteration 1 
Started Iteration 54 
Completed Iteration 3 
Started Iteration 55 
Started Iteration 56 
Completed Iteration 4 
Completed Iteration 2 
Started Iteration 57 
Completed Iteration 5 
Started Iteration 58 
Completed Iteration 6 
Started Iteration 59 
Started Iteration 60 
Completed Iteration 8 
Completed Iteration 7 
Completed Iteration 9 
Started Iteration 61 
Started Iteration 62 
Started Iteration 63 
Started Iteration 64 
Completed Iteration 12 
Completed Iteration 10 
Completed Iteration 11 
Started Iteration 65 
Completed Iteration 13 
Started Iteration 66 
Started Iteration 67 
Completed Iteration 14 
Started Iteration 68 
Completed Iteration 15 
Started Iteration 69 
Completed Iteration 16 
Completed Iteration 17 
Completed Iteration 18 
Started Iteration 71 
Started Iteration 70 
Started Iteration 72 
Started Iteration 73 
Completed Iteration 19 
Completed Iteration 20 
Started Iteration 74 
Started Iteration 75 
Completed Iteration 21 
Completed Iteration 22 
Started Iteration 76 
Started Iteration 77 
Completed Iteration 24 
Completed Iteration 23 
Started Iteration 78 
Started Iteration 79 
Completed Iteration 25 
Completed Iteration 26 
Started Iteration 80 
Completed Iteration 27 
Started Iteration 81 
Completed Iteration 28 
Started Iteration 82 
Started Iteration 83 
Completed Iteration 30 
Started Iteration 84 
Completed Iteration 29 
Started Iteration 85 
Completed Iteration 31 
Started Iteration 86 
Completed Iteration 32 
Started Iteration 87 
Completed Iteration 34 
Started Iteration 88 
Completed Iteration 33 
Started Iteration 89 
Completed Iteration 35 
Started Iteration 90 
Completed Iteration 37 
Started Iteration 91 
Completed Iteration 36 
Started Iteration 92 
Started Iteration 93 
Completed Iteration 38 
Started Iteration 94 
Started Iteration 95 
Completed Iteration 40 
Started Iteration 96 
Started Iteration 97 
Started Iteration 98 
Started Iteration 99 
Completed Iteration 44 
Completed Iteration 46 
Started Iteration 100 
Started Iteration 101 
Completed Iteration 47 
Completed Iteration 49 
Started Iteration 102 
Started Iteration 103 
Completed Iteration 48 
Completed Iteration 39 
Completed Iteration 42 
Completed Iteration 51 
Completed Iteration 52 
Started Iteration 104 
Started Iteration 105 

Started Iteration 106 
Started Iteration 107 
Completed Iteration 54 
Completed Iteration 55 
Started Iteration 108 
Started Iteration 109 
Completed Iteration 56 
Started Iteration 110 
Completed Iteration 57 
Started Iteration 111 
Completed Iteration 58 
Started Iteration 112 
Started Iteration 113 

Completed Iteration 43 
Completed Iteration 59 
Completed Iteration 60 
Started Iteration 114 
Started Iteration 115 
Completed Iteration 63 
Completed Iteration 62 
Completed Iteration 64 
Started Iteration 116 
Started Iteration 117 
Started Iteration 118 
Completed Iteration 66 
Completed Iteration 65 
Completed Iteration 67 
Started Iteration 120 
Started Iteration 119 
Completed Iteration 68 
Started Iteration 121 
Completed Iteration 69 
Started Iteration 122 
Started Iteration 123 
Started Iteration 124 
Completed Iteration 70 
Completed Iteration 73 
Started Iteration 125 
Completed Iteration 71 
Completed Iteration 72 
Completed Iteration 74 
Started Iteration 127 
Started Iteration 128 
Completed Iteration 75 
Started Iteration 129 
Completed Iteration 76 
Completed Iteration 77 
Started Iteration 130 
Completed Iteration 41 
Started Iteration 131 
Started Iteration 132 
Completed Iteration 78 
Started Iteration 133 
Completed Iteration 79 
Started Iteration 134 
Completed Iteration 80 
Started Iteration 135 
Completed Iteration 81 
Started Iteration 136 
Started Iteration 137 
Started Iteration 138 
Completed Iteration 82 
Completed Iteration 84 
Started Iteration 139 
Completed Iteration 83 
Started Iteration 140 
Completed Iteration 85 
Completed Iteration 86 
Completed IterationStartCompleted Iteration 88 
Started Iteration 142 
Started Iteration 143 
Completed Iteration 89 
Started Iteration 144 
Completed Iteration 90 
Completed Iteration 91 
Started Iteration 145 
Completed Iteration 92 
Started Iteration 146 
Started Iteration 147 
Completed Iteration 94 
Started Iteration 148 
Completed Iteration 93 
Started Iteration 149 
Completed Iteration 96 
Completed Iteration 95 
Started Iteration 150 
Completed Iteration 98 
Started Iteration 151 
Completed Iteration 97 
Started Iteration 152 
Completed Iteration 99 
Started Iteration 153 
Started Iteration 154 
Started Iteration 155 
Started Iteration 156 
Completed Iteration 45 
Started Iteration 157 
Completed Iteration 101 
Started Iteration 158 
Completed Iteration 102 
Started Iteration 159 
Completed Iteration 100 
Started Iteration 160 
Started Iteration 161 
Started Iteration 162 
Completed Iteration 107 
Completed Iteration 104 
Started Iteration 163 
Started Iteration 164 
Completed Iteration 108 
Completed Iteration 110 
Started Iteration 165 
Started Iteration 166 
Started Iteration 167 
Completed Iteration 112 
Completed Iteration 111 
Started Iteration 169 
Started Iteration 168 
Completed Iteration 113 
Completed Iteration 109 
Completed Iteration 114 
Started Iteration 170 
Started Iteration 171 
Completed Iteration 116 
Started Iteration 172 
Completed Iteration 118 
Completed Iteration 117 
Started Iteration 174 
Completed Iteration 120 
Started Iteration 175 
Started Iteration 176 
Completed Iteration 119 
Completed Iteration 122 
Completed Iteration 121 
Completed Iteration 123 
Started Iteration 177 
Started Iteration 178 
Started Iteration 179 
Completed Iteration 125 
Started Iteration 180 
Started Iteration 181 
Completed Iteration 126 
Completed Iteration 127 
Completed Iteration 115 
Started Iteration 182 
Started Iteration 183 
Started Iteration 184 
Completed Iteration 130 
Completed Iteration 128 
Completed Iteration 105 
Completed Iteration 129 
Completed Iteration 131 
Started Iteration 186 
Started Iteration 185 
Completed Iteration 132 
Started Iteration 188 
Started Iteration 187 
Started Iteration 189 
Completed Iteration 134 
Started Iteration 190 
Completed Iteration 135 
Started Iteration 191 
Completed Iteration 106 
Completed Iteration 136 
Completed Iteration 137 
Started Iteration 192 
Completed Iteration 138 
Started Iteration 194 
Completed Iteration 139 
Started Iteration 195 
Completed Iteration 140 
Started Iteration 196 
Completed Iteration 141 
Started Iteration 197 
Completed Iteration 142 
Completed Iteration 143 
Started Iteration 198 
Started Iteration 199 
Completed Iteration 144 
Started Iteration 200 
Completed Iteration 145 
Completed Iteration 124 
Started Iteration 201 
Completed Iteration 147 
Completed Iteration 146 
Started Iteration 202 
Started Iteration 203 
Started Iteration 204 
Completed Iteration 148 
Started Iteration 205 
Completed Iteration 149 
Completed Iteration 150 
Started Iteration 206 
Started Iteration 207 
Completed Iteration 151 
Started Iteration 208 
Completed Iteration 152 
Completed Iteration 153 
Started Iteration 209 
Started Iteration 210 
Completed Iteration 154 
Started Iteration 211 
Completed Iteration 155 
Started Iteration 212 
 
Completed Iteration 133 
Completed Iteration 157 
Completed Iteration 158 
Started Iteration 213 
Started Iteration 214 
Started Iteration 215 
Started Iteration 216 
Started Iteration 217 
Completed Iteration 162 
Started Iteration 218 
Completed Iteration 160 
Started Iteration 219 
Completed Iteration 161 
Started Iteration 220 
Started Iteration 221 
Completed Iteration 165 
Started Iteration 222 
Completed Iteration 163 
Started Iteration 223 
Completed Iteration 166 
Completed Iteration 167 
Completed Iteration 168 
Completed Iteration 169 
Started Iteration 224 
Started Iteration 225 
Started Iteration 226 
Completed Iteration 170 
Started Iteration 227 
Completed Iteration 171 
Completed Iteration 172 
Started Iteration 228 
Completed Iteration 174 
Started Iteration 229 
Started Iteration 230 
Completed Iteration 175 
Started Iteration 231 
Completed Iteration 173 
Completed Iteration 176 
Completed Iteration 178 
Started Iteration 233 Started Iteration
 232 
Completed Iteration 180 
Completed Iteration 177 
Started Iteration 234 
Completed Iteration 179 
Started Iteration 235 
Completed Iteration 181 
Started Iteration 236 
Started Iteration 237 
Completed Iteration 182 
Completed Iteration 183 
Started Iteration 238 
Started Iteration 239 
Started Iteration 240 
Started Iteration 241 
Completed Iteration 186 
Started Iteration 242 
Completed Iteration 185 
Completed Iteration 188 
Started Iteration 244 
Started Iteration 243 
Started Iteration 245 
Completed Iteration 190 
Completed Iteration 189 
Completed Iteration 193 
Started Iteration 247 
Started Iteration 246 
Started Iteration 248 
Completed Iteration 192 
Completed Iteration 195 
Started Iteration 250 
Started Iteration 249 
Started Iteration 251 
Completed Iteration 197 
Completed Iteration 196 
Completed Iteration 184 
Started Iteration 253 
Started Iteration 252 
Completed Iteration 198 
Completed Iteration 199 
Started Iteration 254 
Started Iteration 255 
Started Iteration 256 
Completed Iteration 200 
Completed Iteration 201 
Completed Iteration 187 
Completed Iteration 202 
Started Iteration 257 
Completed Iteration 194 
Started Iteration 258 
Completed Iteration 203 
Started Iteration 259 
Completed Iteration 204 
Started Iteration 260 
Started Iteration 261 
Started Iteration 262 
Started Iteration 263 
Completed Iteration 206 
Completed Iteration 208 
Completed Iteration 207 
Started Iteration 264 
Completed Iteration 209 
Completed Iteration 210 
Started Iteration 265 
Started Iteration 266 
Started Iteration 267 
Completed Iteration 212 
Completed Iteration 211 
Started Iteration 268 
Completed Iteration 213 
Started Iteration 269 
Started Iteration 270 
Completed Iteration 215 
Started Iteration 271 
Completed Iteration 214 
Completed Iteration 159 
Completed Iteration 216 
Started Iteration 272 
Started Iteration 273 
Completed Iteration 218 
Started Iteration 274 
Started Iteration 275 
Completed Iteration 219 
Started Iteration 276 
Completed Iteration 221 
Started Iteration 277 
Started Iteration 278 
Completed Iteration 222 
Completed Iteration 223 
Completed Iteration 225 
Completed Iteration 205 
Started Iteration 280 
Started Iteration 279 
Completed Iteration 224 
Started Iteration 281 
Completed Iteration 226 
Completed Iteration 227 
Started Iteration 282 
Started Iteration 283 
Completed Iteration 228 
Started Iteration 284 
Completed Iteration 229 
Started Iteration 285 
Started Iteration 286 
Completed Iteration 231 
Started Iteration 287 
Completed Iteration 230 
Completed Iteration 234 
Started IterationStarted Iteration 288  289
 
Completed Iteration 232 
Completed Iteration 235 
Completed Iteration 233 
Completed Iteration 220 
Started Iteration 291 
Started Iteration 290 
Started Iteration 292 
Completed Iteration 237 
Started Iteration 293 
Completed Iteration 236 
Completed Iteration 238 
Started Iteration 294 
Completed Iteration 239 
Started Iteration 295 
Started Iteration 296 
Completed Iteration 240 
Completed Iteration 242 
Completed Iteration 241 
Started Iteration 297 
Started Iteration 298 
Completed Iteration 244 
Started Iteration 299 
Started Iteration 300 
 
Started Iteration 301 
 
Started Iteration 302 
Started Iteration 303 
Completed Iteration 248 
Completed Iteration 247 
Started Iteration 304 
Completed Iteration 246 
Started Iteration 305 
Started Iteration 306 
Completed Iteration 251 
Completed Iteration 249 
Started Iteration 307 
Completed Iteration 250 
Completed Iteration 252 
Started Iteration 308 
Started Iteration 309 
Completed Iteration 253 
Completed Iteration 255 
Started Iteration 310 
Started Iteration 311 
Completed Iteration 258 
Completed Iteration 256 
Started Iteration 312 
Completed Iteration 257 
Completed Iteration 217 
Started Iteration 313 
Started Iteration 314 
Completed Iteration 260 
Completed Iteration 261 
Started Iteration 315 
Started Iteration 316 
Completed Iteration 263 
Started Iteration 317 
Completed Iteration 262 
Started Iteration 318 
Started Iteration 319 
Completed Iteration 264 
Started Iteration 320 
Completed Iteration 254 
Completed Iteration 266 
Completed Iteration 265 
Started Iteration 321 
Completed Iteration 267 
Started Iteration 322 
Completed Iteration 268 
Started Iteration 323 
Completed Iteration 269 
Started Iteration 324 
Started Iteration 325 
Completed Iteration 270 
Started Iteration 326 
Completed Iteration 271 
Completed Iteration 272 
Completed Iteration 273 
Completed Iteration 274 
Started Iteration 327 
Started Iteration 328 
Started Iteration 329 
Started Iteration 330 
Completed Iteration 275 
Started Iteration 331 
Completed Iteration 278 
Started Iteration 332 
Completed Iteration 277 
Started Iteration 333 
Started Iteration 334 
Completed Iteration 280 
Completed Iteration 281 
Started Iteration 335 
Started Iteration 336 
Completed Iteration 279 
Completed Iteration 284 
Completed Iteration 285 
Started Iteration 338 
Started Iteration 337 
 
Completed Iteration 286 
Started Iteration 339 
Completed Iteration 287 
Started Iteration 341 
Completed Iteration 289 
Completed Iteration 288 
Started Iteration 342 
Completed Iteration 259 
Completed Iteration 291 
Started Iteration 343 
Completed Iteration 292 
Started Iteration 344 
Completed Iteration 290 
Started Iteration 345 
Completed Iteration 294 
Started Iteration 346 
Started Iteration 347 
Completed Iteration 293 
Started Iteration 348 
Completed Iteration 297 
Completed Iteration 295 
Completed Iteration 296 
Completed Iteration 298 
Started Iteration 349 
Started Iteration 350 
Started Iteration 351 
Started Iteration 352 
Completed Iteration 300 
Started Iteration 353 
Completed Iteration 301 
Completed Iteration 302 
Completed Iteration 299 
Started Iteration 354 
Started Iteration 355 
Completed Iteration 304 
Completed Iteration 282 
Completed Iteration 303 
Started Iteration 356 
Started Iteration 357 
Started Iteration 358 
Completed Iteration 305 
Completed Iteration 306 
Completed Iteration 307 
Started Iteration 359 
Started Iteration 360 
Completed Iteration 309 
Completed Iteration 308 
Started Iteration 361 
Started Iteration 362 
Completed Iteration 310 
Started Iteration 363 
Started Iteration 364 
Completed Iteration 312 
Started Iteration 365 
Completed Iteration 311 
Started Iteration 366 
Completed Iteration 314 
Started Iteration 367 
Started Iteration 368 
Completed Iteration 313 
Completed Iteration 316 
Started Iteration 369 
Completed Iteration 315 
Started Iteration 370 
Started Iteration 371 
Completed Iteration 318 
Completed Iteration 319 
Started Iteration 372 
Completed Iteration 320 
Started Iteration 373 
Started Iteration 374 
Started Iteration 375 
Completed Iteration 322 
Started Iteration 376 
Started Iteration 377 
Completed Iteration 325 
Started Iteration 378 
Started Iteration 379 
Completed Iteration 326 
Completed Iteration 324 
Started Iteration 380 
Started Iteration 381 
Started Iteration 382 
Completed Iteration 328 
Completed Iteration 327 
Completed Iteration 330 
Completed Iteration 329 
Completed Iteration 321 
Started Iteration 383 
Started Iteration 384 
Completed Iteration 332 
Started Iteration 385 
Completed Iteration 276 
Completed Iteration 323 
Started Iteration 386 
Completed Iteration 334 
Started Iteration 387 
Completed Iteration 333 
Started Iteration 388 
Completed Iteration 335 
Completed Iteration 336 
Started Iteration 390 
Started Iteration 391 
Completed Iteration 338 
Completed Iteration 339 
Completed Iteration 337 
Started Iteration 393 
Started Iteration 394 
Completed Iteration 341 
Started Iteration 395 
Completed Iteration 340 
Completed Iteration 342 
Started Iteration 396 
Started Iteration 397 
Completed Iteration 343 
Started Iteration 398 
Completed Iteration 345 
Completed Iteration 346 
Started Iteration 399 
Completed Iteration 347 
Started Iteration 400 
Started Iteration 401 
Completed Iteration 348 
Completed Iteration 349 
Started Iteration 403 
Started Iteration 402 
Started Iteration 404 
Started Iteration 405 
Completed Iteration 353 
Completed Iteration 317 
Completed Iteration 351 
Completed Iteration 352 
Completed Iteration 350 
Completed Iteration 355 
Started Iteration 408 
Completed Iteration 344 
Completed Iteration 354 
Completed Iteration 356 
Started Iteration 407 
Started Iteration 409 
Started Iteration 410 
Started Iteration 411 
Completed Iteration 359 
Started Iteration 412 
Completed Iteration 358 
Completed Iteration 360 
Started Iteration 413 
Started Iteration 414 
Completed Iteration 362 
Completed Iteration 363 
Started Iteration 415 
Completed Iteration 361 
Started Iteration 416 
Started Iteration 417 
Completed Iteration 364 
Completed Iteration 365 
Started Iteration 418 
Started Iteration 419 
Completed Iteration 366 
Started Iteration 420 
Completed Iteration 368 
Completed Iteration 367 
Started Iteration 421 
Started Iteration 422 
Completed Iteration 369 
Started Iteration 423 
Completed Iteration 370 
Started Iteration 424 
Started Iteration 425 
Completed Iteration 372 
Completed Iteration 371 
Started Iteration 426 
Completed Iteration 357 
Started Iteration 427 
Completed Iteration 375 
Started Iteration 428 
Completed Iteration 374 
Completed Iteration 373 
Completed Iteration 376 
Started Iteration 429 
Completed Iteration 377 
Started Iteration 430 
Completed Iteration 379 
Started Iteration 431 
Completed Iteration 378 
Started Iteration 432 
Completed Iteration 380 
Started Iteration 433 
Completed Iteration 381 
Started Iteration 434 
Started Iteration 435 
Completed Iteration 382 
Started Iteration 436 
Completed Iteration 383 
Completed Iteration 384 
Started Iteration 437 
Completed Iteration 385 
Started Iteration 438 
Completed Iteration 387 
Started Iteration 439 
Started Iteration 440 
Completed Iteration 386 
Started Iteration 441 
Completed Iteration 388 
Started Iteration 442 
Started Iteration 443 
Completed Iteration 392 
Started Iteration 444 
Started Iteration 445 
Started Iteration 446 
Started Iteration 447 
Completed Iteration 394 
Completed Iteration 393 
Completed Iteration 395 
Started Iteration 448 
Completed Iteration 397 
Started Iteration 449 
Completed Iteration 396 
Completed Iteration 398 
Started Iteration 451 
Completed Iteration 400 
Completed Iteration 399 
Started Iteration 452 
Started Iteration 453 
Completed Iteration 401 
Completed Iteration 403 
Started Iteration 454 
Started Iteration 455 
Completed Iteration 405 
Completed Iteration 406 
Completed Iteration 402 
Started Iteration 456 
Completed Iteration 404 
Started Iteration 457 
Completed Iteration 408 
Started Iteration 458 
Started Iteration 459 
Started Iteration 460 
Completed Iteration 409 
Started Iteration 461 
Completed Iteration 410 
Completed Iteration 390 
Started Iteration 462 
Completed Iteration 411 
Completed Iteration 413 
Completed Iteration 412 
Completed Iteration 414 
Started Iteration 463 
Started Iteration 464 
Completed Iteration 415 
Started Iteration 465 
Completed Iteration 389 
Started Iteration 466 
Started Iteration 467 
Started Iteration 468 
Completed Iteration 417 
Completed Iteration 420 
Started Iteration 469 
Completed Iteration 418 
Started Iteration 470 
Started Iteration 471 
Completed Iteration 421 
Completed Iteration 423 
Started Iteration 472 
Completed Iteration 422 
Started Iteration 473 
Completed Iteration 424 
Started Iteration 474 
Started Iteration 475 
Completed Iteration 425 
Started Iteration 476 
Completed Iteration 426 
Completed Iteration 428 
Completed Iteration 427 
Completed Iteration 416 
Started Iteration 477 
Started Iteration 478 
Completed Iteration 430 
Started Iteration 479 
Completed Iteration 429 
Started Iteration 480 
Started Iteration 481 
Completed Iteration 432 
Completed Iteration 431 
Started Iteration 482 
Started Iteration 483 
Completed Iteration 433 
Started Iteration 484 
Completed Iteration 434 
Started Iteration 485 
Completed Iteration 435 
Started Iteration 486 
Started Iteration 487 
Completed Iteration 436 
Completed Iteration 439 
Started Iteration 488 
Completed Iteration 438 
Started Iteration 489 
Started Iteration 490 
Started Iteration 491 
Completed Iteration 440 
Completed Iteration 441 
Started Iteration 492 
Completed Iteration 442 
Started Iteration 493 
Started Iteration 494 
 
Completed Iteration 443 
Started Iteration 495 
Started Iteration 496 
Completed Iteration 391 
Completed Iteration 445 
Completed Iteration 446 
Started Iteration 498 
Completed Iteration 447 
Completed Iteration 449 
Started Iteration 499 
Completed Iteration 407 
Started Iteration 500 
Completed Iteration 450 
Completed Iteration 452 
Completed Iteration 451 
Completed Iteration 437 
Completed Iteration 453 
Completed Iteration 455 
Completed Iteration 454 
Completed Iteration 456 
Completed Iteration 457 
Completed Iteration 460 
Completed Iteration 458 
Completed Iteration 461 
Completed Iteration 462 
Completed Iteration 463 
Completed Iteration 464 
Completed Iteration 467 
Completed Iteration 466 
Completed Iteration 468 
Completed Iteration 459 
Completed Iteration 469 
Completed Iteration 470 
Completed Iteration 472 
Completed Iteration 473 
Completed Iteration 476 
Completed Iteration 475 
Completed Iteration 474 
Completed Iteration 471 
Completed Iteration 478 
Completed Iteration 477 
Completed Iteration 479 
Completed Iteration 480 
Completed Iteration 482 
Completed Iteration 483 
Completed Iteration 484 
Completed Iteration 485 
Completed Iteration 486 
Completed Iteration 465 
Completed Iteration 487 
Completed Iteration 488 
Completed Iteration 489 
Completed Iteration 490 
Completed Iteration 491 
Completed Iteration 492 
Completed Iteration 481 
Completed Iteration 493 
Completed Iteration 494 
Completed Iteration 496 
Completed Iteration 495 
Completed Iteration 498 
Completed Iteration 497 
Completed Iteration 499 
Completed Iteration 500 


==> Simulations/QuadvsLin/OVERSIGMAd20/Quadratic_Sigma_Multiplier/output.csv <==
"","h","Single.Kernel.1","Single.Kernel.2","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3"
"1",1,0.01,0.042,0.038,0.036,0.034
"2",1.1,0.072,0.118,0.47,0.5,0.576
"3",1.2,0.488,0.646,0.988,0.99,0.996
"4",1.3,0.966,0.994,1,1,1
"5",1.4,1,1,1,1,1
"6",1.5,1,1,1,1,1
"7",1.6,1,1,1,1,1
"8",1.7,1,1,1,1,1
"9",1.8,1,1,1,1,1
"10",1.9,1,1,1,1,1
"11",2,1,1,1,1,1


==> Simulations/QuadvsLin/OVERSIGMAd20/Results/LinearTime.csv <==
"","Signal.Strength","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3","Single.Kernel.1","Single.Kernel.2"
"1",1,0.01,0.034,0.012,0.042,0.052
"2",1.1,0.008,0.038,0.014,0.058,0.05
"3",1.2,0.02,0.05,0.026,0.052,0.078
"4",1.3,0.05,0.064,0.038,0.052,0.066
"5",1.4,0.134,0.168,0.116,0.084,0.102
"6",1.5,0.322,0.452,0.318,0.176,0.152
"7",1.6,0.66,0.678,0.534,0.212,0.25
"8",1.7,0.852,0.914,0.814,0.344,0.326
"9",1.8,0.954,0.962,0.956,0.49,0.502
"10",1.9,0.996,1,0.994,0.6,0.646
"11",2,1,1,1,0.718,0.712


==> Simulations/QuadvsLin/OVERSIGMAd20/Results/QuadraticTime.csv <==
"","h","Single.Kernel.1","Single.Kernel.2","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3"
"1",1,0.01,0.042,0.038,0.036,0.034
"2",1.1,0.072,0.118,0.47,0.5,0.576
"3",1.2,0.488,0.646,0.988,0.99,0.996
"4",1.3,0.966,0.994,1,1,1
"5",1.4,1,1,1,1,1
"6",1.5,1,1,1,1,1
"7",1.6,1,1,1,1,1
"8",1.7,1,1,1,1,1
"9",1.8,1,1,1,1,1
"10",1.9,1,1,1,1,1
"11",2,1,1,1,1,1


==> Simulations/QuadvsLin/OVERSIGMAd300/Linear_Sigma_Multiplier/Lineard300mult1.2.csv <==
"","Signal.Strength","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3","Single.Kernel.1","Single.Kernel.2"
"1",1,0.004,0.02,0.002,0.044,0.038
"2",1.02,0,0.022,0.004,0.046,0.05
"3",1.04,0.006,0.004,0.004,0.054,0.064
"4",1.06,0.018,0.04,0.014,0.068,0.03
"5",1.08,0.064,0.082,0.048,0.054,0.054
"6",1.1,0.18,0.246,0.126,0.068,0.058
"7",1.12,0.416,0.49,0.346,0.058,0.084
"8",1.14,0.708,0.79,0.672,0.066,0.06
"9",1.16,0.894,0.938,0.906,0.078,0.048
"10",1.18,0.984,0.998,0.98,0.07,0.082
"11",1.2,1,0.998,0.996,0.122,0.122


==> Simulations/QuadvsLin/OVERSIGMAd300/Linear_Sigma_Multiplier/OutputLinKern.csv <==
"","Signal.Strength","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3"
"1",1,0.01,0.03,0.018
"2",1.1,0.012,0.034,0.012
"3",1.2,0.014,0.054,0.018
"4",1.3,0.054,0.074,0.028
"5",1.4,0.132,0.218,0.176
"6",1.5,0.328,0.436,0.342
"7",1.6,0.596,0.722,0.602
"8",1.7,0.848,0.888,0.852
"9",1.8,0.964,0.976,0.96
"10",1.9,0.99,0.992,0.994
"11",2,1,1,0.998


==> Simulations/QuadvsLin/OVERSIGMAd300/Linear_Sigma_Multiplier/log.txt <==
 Started Iteration 1 
Started Iteration 2 
Started Iteration 3 
Started Iteration 4 
Started Iteration 5 
Started Iteration 6 
Started Iteration 7 
Started Iteration 8 
Started Iteration 9 
Started Iteration 10 
Started Iteration 11 
Started Iteration 12 
Started Iteration 13 
Started Iteration 14 
Started Iteration 15 
Started Iteration 16 
Started Iteration 17 
Started Iteration 18 
Started Iteration 19 
Started Iteration 20 
Started Iteration 21 
Started Iteration 22 
Started Iteration 23 
Started Iteration 24 
Started Iteration 25 
Started Iteration 26 
Started Iteration 27 
Started Iteration 28 
Started Iteration 29 
Started Iteration 30 
Started Iteration 31 
Started Iteration 32 
Started Iteration 33 
Started Iteration 34 
Started Iteration 35 
Started Iteration 36 
Started Iteration 37 
Started Iteration 38 
Started Iteration 39 
Started Iteration 40 
Started Iteration 41 
Started Iteration 42 
Started Iteration 43 
Started Iteration 44 
Started Iteration 45 
Started Iteration 46 
Started Iteration 47 
Started Iteration 48 
Started Iteration 49 
Started Iteration 50 
Started Iteration 51 
Started Iteration 52 
Started Iteration 53 
Started Iteration 54 
Started Iteration 55 
Completed Iteration 1 
Started Iteration 56 
Completed Iteration 2 
Started Iteration 57 
Completed Iteration 3 
Started Iteration 58 
Started Iteration 59 
Completed Iteration 4 
Completed Iteration 5 
Started Iteration 60 
Completed Iteration 7 
Started Iteration 61 
Started Iteration 62 
Started Iteration 63 
Completed Iteration 9 
Completed Iteration 6 
Completed Iteration 10 
Started Iteration 64 
Completed Iteration 8 
Started Iteration 65 
Completed Iteration 12 
Started Iteration 66 
Started Iteration 67 
Started Iteration 68 
Completed Iteration 14 
Started Iteration 69 
Completed Iteration 11 
Completed Iteration 13 
Completed Iteration 16 
Started Iteration 70 
Completed Iteration 17 
Started Iteration 71 
Completed Iteration 15 
Completed Iteration 18 
Started Iteration 72 
Completed Iteration 19 
Started Iteration 73 
Started Iteration 74 
Completed Iteration 20 
Started Iteration 75 
Completed Iteration 22 
Started Iteration 76 
Completed Iteration 21 
Started Iteration 77 
Started Iteration 78 
Completed Iteration 24 
Completed Iteration 23 
Started Iteration 79 
Completed Iteration 25 
Started Iteration 80 
Completed Iteration 26 
Started Iteration 81 
Completed Iteration 27 
Started Iteration 82 
Completed Iteration 28 
Started Iteration 83 
Completed Iteration 29 
Started Iteration 84 
Completed Iteration 30 
Started Iteration 85 
Started Iteration 86 
Completed Iteration 32 
Started Iteration 87 
Completed Iteration 31 
Started Iteration 88 
Completed Iteration 33 
Completed Iteration 34 
Started Iteration 89 
Started Iteration 90 
Completed Iteration 35 
Started Iteration 91 
Started Iteration 92 
Completed Iteration 37 
Started Iteration 93 
Completed Iteration 36 
Started Iteration 94 
Completed Iteration 38 
Started Iteration 95 
Completed Iteration 40 
Started Iteration 96 
Completed Iteration 39 
Started Iteration 97 
Completed Iteration 42 
Started Iteration 98 
Started Iteration 99 
Completed Iteration 41 
Completed Iteration 43 
Started Iteration 100 
Completed Iteration 44 
Completed Iteration 46 
Started Iteration 101 
Completed Iteration 45 
Started Iteration 102 
Completed Iteration 48 
Started Iteration 103 
Completed Iteration 47 
Started Iteration 104 
Completed Iteration 49 
Started Iteration 105 
Started Iteration 106 
Completed Iteration 50 
Started Iteration 107 
Completed Iteration 51 
Started Iteration 108 
Started Iteration 109 
Started Iteration 110 
Completed Iteration 53 
Started Iteration 111 
Completed Iteration 57 
Completed Iteration 54 
Started Iteration 112 
Completed Iteration 55 
Started Iteration 113 
Completed Iteration 59 
Started Iteration 114 
Started Iteration 115 
Started Iteration 116 
Completed Iteration 61 
Completed Iteration 62 
Started Iteration 117 
Completed Iteration 63 
Completed Iteration 64 
Started Iteration 118 
Completed Iteration 56 
Completed Iteration 65 
Started Iteration 120 
Completed Iteration 58 
Completed Iteration 66 
Started Iteration 121 
Completed Iteration 67 
Started Iteration 119 
Started Iteration 123 
Started Iteration 122 
Completed Iteration 60 
Completed Iteration 69 
Completed Iteration 68 
Completed Iteration 70 
Started Iteration 124 
Started Iteration 125 
Started Iteration 126 
Completed Iteration 72 
Completed Iteration 71 
Started Iteration 127 
Completed Iteration 74 
Started Iteration 128 
Completed Iteration 73 
Started Iteration 129 
Completed Iteration 76 
Started Iteration 130 
Started Iteration 131 
Completed Iteration 52 
Started Iteration 132 
Completed Iteration 79 
Completed Iteration 78 
Started Iteration 133 
Started Iteration 134 
Completed Iteration 80 
Completed Iteration 77 
Started Iteration 135 
Completed Iteration 82 
Completed Iteration 81 
Started Iteration 136 
Started Iteration 137 
Completed Iteration 84 
Started Iteration 138 
Completed Iteration 83 
Started Iteration 139 
Completed Iteration 85 
Completed Iteration 86 
Started Iteration 140 
Completed Iteration 88 
Started Iteration 141 
Completed Iteration 87 
Completed Iteration 89 
Started Iteration 142 
Started Iteration 143 
Completed Iteration 90 
Started Iteration 144 
Completed Iteration 91 
Started Iteration 145 

Started Iteration 146 
Completed Iteration 93 
Started Iteration 147 
Started Iteration 148 
Completed Iteration 94 
Completed Iteration 95 
Started Iteration 149 
Started Iteration 150 
Completed Iteration 96 
Completed Iteration 97 
Started Iteration 151 
Completed Iteration 98 
Started Iteration 152 
Started Iteration 153 
Completed Iteration 99 
Completed Iteration 101 
Started Iteration 154 
Completed Iteration 100 
Started Iteration 155 
Started Iteration 156 
Completed Iteration 102 
Started Iteration 157 
Started Iteration 158 
Completed Iteration 104 
Completed Iteration 103 
Started Iteration 159 
Completed Iteration 106 
Completed Iteration 105 
Started Iteration 160 
Started Iteration 161 
Completed Iteration 107 
Started Iteration 162 
Completed Iteration 108 
Started Iteration 163 
Started Iteration 164 
Completed Iteration 109 
Started Iteration 165 
Completed Iteration 110 
Started Iteration 166 
Completed Iteration 112 
Started Iteration 167 
Started Iteration 168 
Completed Iteration 115 
Completed Iteration 114 
Started Iteration 169 
Completed Iteration 113 
Started Iteration 170 
Completed Iteration 117 
Started Iteration 171 
Started Iteration 172 
Completed Iteration 118 
Started Iteration 173 
Completed Iteration 120 
Started Iteration 174 
Completed Iteration 121 
Started Iteration 175 
Started Iteration 176 
Completed Iteration 123 
Started Iteration 177 
Completed Iteration 111 
Completed Iteration 125 
Started Iteration 178 
Completed Iteration 124 
Started Iteration 179 
Started Iteration 180 
Completed Iteration 119 
Completed Iteration 128 
Started Iteration 181 
Started Iteration 182 
Completed Iteration 129 
Completed Iteration 127 
Started Iteration 183 
Completed Iteration 122 
Started Iteration 184 
Completed Iteration 131 
Completed Iteration 130 
Started Iteration 185 
Completed Iteration 133 
Started Iteration 186 
Completed Iteration 132 
Started Iteration 187 
Completed Iteration 126 
Completed Iteration 134 
Started Iteration 188 
Completed Iteration 135 
Started Iteration 189 
Completed Iteration 137 
Started Iteration 190 
Started Iteration 191 
Completed Iteration 138 
Started Iteration 192 
Started Iteration 193 
Completed Iteration 139 
Completed Iteration 140 
Completed Iteration 141 
Started Iteration 195 
Started Iteration 196 
Started Iteration 197 
Completed Iteration 143 
Completed Iteration 142 
Completed Iteration 144 
Started Iteration 199 
Started Iteration 198 
Completed Iteration 146 
Started Iteration 200 
Completed Iteration 145 
Started Iteration 201 
Completed Iteration 147 
Completed Iteration 148 
Started Iteration 203 
Completed Iteration 149 
Completed Iteration 150 
Started Iteration 204 
Started Iteration 205 
Completed Iteration 151 
Completed Iteration 152 
Started Iteration 206 
Started Iteration 207 
Completed Iteration 153 
Completed Iteration 154 
Started Iteration 208 
Started Iteration 209 
Completed Iteration 155 
Started Iteration 210 
Started Iteration 211 
Completed Iteration 136 
Completed Iteration 156 
Started Iteration 212 
Completed Iteration 157 
Started Iteration 213 
Started Iteration 214 
Completed Iteration 158 
Started Iteration 215 
Completed Iteration 161 
Started Iteration 216 
Completed Iteration 159 
Completed Iteration 160 
Completed Iteration 162 
Started Iteration 217 
Started Iteration 218 
Completed Iteration 165 
Completed Iteration 163 
Started Iteration 219 
Started Iteration 220 
Completed Iteration 164 
Started Iteration 221 
Completed Iteration 166 
Started Iteration 222 
Completed Iteration 168 
Started Iteration 223 
Completed Iteration 167 
Started Iteration 224 
Completed Iteration 169 
Started Iteration 225 
Completed Iteration 170 
Started Iteration 226 
Completed Iteration 171 
Started Iteration 227 
Started Iteration 228 
Completed Iteration 174 
Completed Iteration 172 
Completed Iteration 173 
Started Iteration 229 
Completed Iteration 175 
Started Iteration 230 
Started Iteration 231 
Completed Iteration 177 
Started Iteration 232 
Completed Iteration 176 
Started Iteration 233 
Started Iteration 234 
Completed Iteration 179 
Completed Iteration 180 
Started Iteration 235 
Completed Iteration 181 
Completed Iteration 178 
Started Iteration 236 
Started Iteration 237 
Completed Iteration 183 
Started Iteration 238 
Completed Iteration 182 
Completed Iteration 184 
Started Iteration 239 
Started Iteration 240 
Started Iteration 241 
Completed Iteration 188 
Started Iteration 242 
Started Iteration 243 
Completed Iteration 187 
Started Iteration 244 
Completed Iteration 190 
Completed Iteration 191 
Started Iteration 245 
Completed Iteration 189 
Completed Iteration 185 
Completed Iteration 192 
Completed Iteration 193 
Started Iteration 247 
Completed Iteration 186 
Completed Iteration 194 
Started Iteration 246 
Started Iteration 248 
Completed Iteration 195 
Started Iteration 249 
Started Iteration 250 
Started Iteration 251 
Started Iteration 252 
Completed Iteration 197 
Started Iteration 253 
Completed Iteration 199 
Completed Iteration 201 
Started Iteration 254 
Started Iteration 255 
Completed Iteration 198 
Completed Iteration 200 
Started Iteration 256 
Completed Iteration 203 
Completed Iteration 202 
Started Iteration 257 
Started Iteration 258 
Completed Iteration 204 
Completed Iteration 196 
Completed Iteration 205 
Started Iteration 259 
Completed Iteration 206 
Completed Iteration 207 
Started Iteration 260 
Completed Iteration 208 
Started Iteration 261 
Started Iteration 262 
Started Iteration 263 
Completed Iteration 209 
Completed Iteration 210 
Started Iteration 264 
Completed Iteration 211 
Started Iteration 265 
Completed Iteration 212 
Started Iteration 266 
Completed Iteration 213 
Started Iteration 267 
Started Iteration 268 
Completed Iteration 215 
Started Iteration 269 
Completed Iteration 214 
Completed Iteration 216 
Started Iteration 270 
Started Iteration 271 
Started Iteration 272 
Completed Iteration 218 
Started Iteration 273 
Completed Iteration 219 
Started Iteration 274 
Completed Iteration 220 
Completed Iteration 221 
Started Iteration 275 
Started Iteration 276 
Completed Iteration 222 
Started Iteration 277 
Completed Iteration 223 
Started Iteration 278 
Completed Iteration 225 
Completed Iteration 224 
Started Iteration 279 
Started Iteration 280 
Completed Iteration 226 
Completed Iteration 227 
Started Iteration 281 
Started Iteration 282 
Completed Iteration 228 
Started Iteration 283 
Completed Iteration 229 
Started Iteration 284 
Completed Iteration 230 
Started Iteration 285 
Completed Iteration 231 
Started Iteration 286 
Started Iteration 287 
Completed Iteration 232 
Completed Iteration 233 
Started Iteration 288 
Started Iteration 289 
Completed Iteration 234 
Started Iteration 290 
 
Completed Iteration 235 
Completed Iteration 238 
Started Iteration 291 
Completed Iteration 217 
Started Iteration 292 
Completed Iteration 239 
Started Iteration 293 
Started Iteration 294 
Completed Iteration 241 
Started Iteration 295 
Completed Iteration 243 
Started Iteration 296 
Completed Iteration 244 
Started Iteration 297 
Completed Iteration 242 
Completed Iteration 240 
Started Iteration 298 
Completed Iteration 245 
Started Iteration 299 
Started Iteration 300 
Completed Iteration 237 
Started Iteration 301 
Completed Iteration 248 
Completed Iteration 249 
Started Iteration 302 
Completed Iteration 247 
Completed Iteration 250 
Started Iteration 303 
Started Iteration 304 
Started Iteration 305 
Completed Iteration 253 
Started Iteration 306 
Completed Iteration 254 
Completed Iteration 251 
Started Iteration 307 
Completed Iteration 255 
Started Iteration 308 
Started Iteration 309 
Completed Iteration 246 
Completed Iteration 257 
Completed Iteration 256 
Started Iteration 311 
Completed Iteration 259 
Started Iteration 310 
Completed Iteration 258 
Started Iteration 312 
Completed Iteration 252 
Started Iteration 313 
Started Iteration 314 
Started Iteration 315 
Completed Iteration 262 
Completed Iteration 260 
Started Iteration 316 
 
Started Iteration 317 
Completed Iteration 264 
Started Iteration 318 
Completed Iteration 265 
Started Iteration 319 
Completed Iteration 266 
Completed Iteration 267 
Started Iteration 320 
Started Iteration 321 
Completed Iteration 268 
Started Iteration 322 
Completed Iteration 269 
Started Iteration 323 
Started Iteration 324 
Completed Iteration 270 
Completed Iteration 261 
Started Iteration 325 
Completed Iteration 271 
Started Iteration 326 
Completed Iteration 273 
Started Iteration 327 
Completed Iteration 272 
Started Iteration 328 
Started Iteration 329 
Completed Iteration 274 
Completed Iteration 275 
Started Iteration 330 
Completed Iteration 276 
Started Iteration 331 
Started Iteration 332 
Completed Iteration 277 
Started Iteration 333 
Completed Iteration 279 
Completed Iteration 280 
Started Iteration 334 
 
Started Iteration 335 
Started Iteration 336 
Completed Iteration 281 
Completed Iteration 282 
Started Iteration 337 
Started Iteration 338 
Completed Iteration 283 
Started Iteration 339 
Completed Iteration 284 
Started Iteration 340 
Completed Iteration 285 
Completed Iteration 286 
Started Iteration 341 
Started Iteration 342 
Started Iteration 343 
Completed Iteration 287 
Completed Iteration 288 
Started Iteration 344 
Completed Iteration 289 
Started Iteration 345 
Completed Iteration 290 
Completed Iteration 291 
Started Iteration 346 
Started Iteration 347 
Started Iteration 348 
Completed Iteration 293 
Completed Iteration 292 
Started Iteration 349 
Completed Iteration 294 
Started Iteration 350 
Completed Iteration 295 
Started Iteration 351 
 
Completed Iteration 296 
Completed Iteration 298 
Started Iteration 352 
Started Iteration 353 
Completed Iteration 299 
Started Iteration 354 
Started Iteration 355 
Started Iteration 356 
Completed Iteration 301 
Started Iteration 357 
Completed Iteration 302 
Completed Iteration 304 
Started Iteration 358 
Completed Iteration 303 
Started Iteration 359 
Started Iteration 360 
Completed Iteration 305 
Started Iteration 361 
Completed Iteration 307 
Completed Iteration 306 
Started Iteration 362 
Completed Iteration 309 
Completed Iteration 308 
Started Iteration 363 
Started Iteration 364 
Completed Iteration 311 
Started Iteration 365 
Completed Iteration 312 
Started Iteration 366 
Started Iteration 367 
Completed Iteration 314 
Started Iteration 368 
Completed Iteration 313 
Started Iteration 370 
Completed Iteration 316 
Started Iteration 369 
Started Iteration 371 
Completed Iteration 317 
Started Iteration 372 
Completed Iteration 318 
Completed Iteration 310 
Started Iteration 374 
Started Iteration 375 
Completed Iteration 300 
Completed Iteration 321 
Completed Iteration 322 
Started Iteration 373 
Completed Iteration 319 
Completed Iteration 320 
Started Iteration 376 
Completed Iteration 323 
Started Iteration 377 
Started Iteration 378 
Completed Iteration 325 
Completed Iteration 324 
Completed Iteration 326 
Started Iteration 379 
Completed Iteration 315 
Started Iteration 380 
Completed Iteration 327 
Completed Iteration 328 
Started Iteration 381 
Started Iteration 382 
Completed Iteration 329 
Started Iteration 383 
Completed Iteration 330 
Started Iteration 384 
Completed Iteration 331 
Started Iteration 385 
Started Iteration 386 
Completed Iteration 333 
Started Iteration 387 
Started Iteration 388 
Completed Iteration 334 
Started Iteration 389 
Completed Iteration 336 
Started Iteration 390 
Completed Iteration 335 
Started Iteration 391 
Completed Iteration 337 
Started Iteration 392 
Completed Iteration 338 
Started Iteration 393 
Completed Iteration 332 
Completed Iteration 339 
Started Iteration 394 
Completed Iteration 340 
Started Iteration 395 
Completed Iteration 341 
Started Iteration 396 
Started Iteration 397 
Completed Iteration 344 
Completed Iteration 342 
Started Iteration 398 
Started Iteration 399 
Completed Iteration 345 
Completed Iteration 343 
Completed Iteration 346 
Started Iteration 400 
Started Iteration 401 
Completed Iteration 347 
Started Iteration 402 
Completed Iteration 348 
Started Iteration 403 
Completed Iteration 349 
Started Iteration 404 
Completed Iteration 351 
Started Iteration 405 
Started Iteration 406 
Completed Iteration 350 
Completed Iteration 353 
Started Iteration 407 
Completed Iteration 352 
Started Iteration 408 
Completed Iteration 354 
Completed Iteration 355 
Started Iteration 409 
Started Iteration 410 
Completed Iteration 356 
Started Iteration 411 
Completed Iteration 357 
Started Iteration 412 
Completed Iteration 358 
Completed Iteration 359 
Started Iteration 413 
Started Iteration 414 
Completed Iteration 362 
Completed Iteration 361 
Started Iteration 415 
Completed Iteration 360 
Started Iteration 416 
Started Iteration 417 
Completed Iteration 365 
Started Iteration 418 
Completed Iteration 366 
Started Iteration 419 
Completed Iteration 367 
Started Iteration 420 
Completed Iteration 364 
Started Iteration 421 
Completed Iteration 368 
Started Iteration 422 
Completed Iteration 370 
Started Iteration 423 
Completed Iteration 371 
Started Iteration 424 
Completed Iteration 372 
Completed Iteration 369 
Started Iteration 425 
Started Iteration 426 
Completed Iteration 363 
Started Iteration 427 
Completed Iteration 374 
Started Iteration 428 
Completed Iteration 376 
Started Iteration 429 
Completed Iteration 375 
Started Iteration 430 
Started Iteration 431 
Started Iteration 432 
 
Started Iteration 433 
Completed Iteration 378 
Started Iteration 434 
Started Iteration 435 
Completed Iteration 373 
Completed Iteration 380 
Completed Iteration 382 
Completed Iteration 383 
Completed Iteration 381 
Started Iteration 437 
Started Iteration 438 
Completed Iteration 385 
Started Iteration 439 
Completed Iteration 384 
Completed Iteration 386 
Started Iteration 440 
Completed Iteration 387 
Started Iteration 441 
Started Iteration 442 
Started Iteration 443 
Completed Iteration 389 
Started Iteration 444 
Started Iteration 445 
Completed Iteration 390 
Completed Iteration 391 
Started Iteration 446 
Started Iteration 447 
Completed Iteration 392 
Completed Iteration 393 
Started Iteration 448 
Completed Iteration 388 
Completed Iteration 394 
Started Iteration 449 
Completed Iteration 395 
Started Iteration 450 
Completed Iteration 396 
Started Iteration 451 
Started Iteration 452 
Completed Iteration 398 
Completed Iteration 397 
Started Iteration 453 
Completed Iteration 400 
Started Iteration 454 
Started Iteration 455 
Completed Iteration 377 
Started Iteration 456 
Completed Iteration 402 
Started Iteration 457 
Completed Iteration 401 
Started Iteration 458 
Completed Iteration 404 
Completed Iteration 403 
Started Iteration 459 
Started Iteration 460 
Completed Iteration 399 
Started Iteration 461 
Completed Iteration 406 
Completed Iteration 405 
Started Iteration 462 
Started Iteration 463 
Started Iteration 464 
Completed Iteration 407 
Started Iteration 465 
Completed Iteration 409 
Completed Iteration 408 
Completed Iteration 410 
Completed Iteration 411 
Started Iteration 466 
Started Iteration 467 
Completed Iteration 412 
Started Iteration 468 
Completed Iteration 414 
Started Iteration 469 
Completed Iteration 415 
Started Iteration 470 
Completed Iteration 416 
Completed Iteration 413 
Started Iteration 471 
Completed Iteration 417 
Completed Iteration 418 
Started Iteration 472 
Started Iteration 473 
Started Iteration 474 
Completed Iteration 421 
Started Iteration 475 
Completed Iteration 420 
Completed Iteration 422 
Completed Iteration 419 
Started Iteration 476 
Completed Iteration 423 
Started Iteration 477 
Completed Iteration 424 
Started Iteration 478 
Completed Iteration 425 
Started Iteration 479 
Started Iteration 480 
Started Iteration 481 
Completed Iteration 427 
Completed Iteration 428 
Completed Iteration 426 
Started Iteration 482 
Started Iteration 483 
Completed Iteration 429 
Started Iteration 484 
Completed Iteration 431 
Started Iteration 485 
Started Iteration 486 
Completed Iteration 430 
Completed Iteration 432 
Started Iteration 487 
Completed Iteration 434 
Completed Iteration 433 
Started Iteration 488 
Started Iteration 489 
Completed Iteration 435 
Started Iteration 490 
Started Iteration 491 
Started Iteration 492 
Completed Iteration 438 
Completed Iteration 437 
Started Iteration 493 
Completed Iteration 439 
Started Iteration 494 
Started Iteration 495 
Completed Iteration 441 
Completed Iteration 442 
Started Iteration 496 
Completed Iteration 443 
Completed Iteration 440 
Completed Iteration 444 
Started Iteration 497 
Completed Iteration 445 
Started Iteration 498 
Completed Iteration 436 
Started Iteration 499 
Completed Iteration 446 
Started Iteration 500 
Completed Iteration 447 
Completed Iteration 448 
Completed Iteration 449 
Completed Iteration 450 
Completed Iteration 451 
Completed Iteration 452 
Completed Iteration 453 
Completed Iteration 455 
Completed Iteration 457 
Completed Iteration 456 
Completed Iteration 454 
Completed Iteration 458 
Completed Iteration 461 
Completed Iteration 459 
Completed Iteration 460 
Completed Iteration 463 
Completed Iteration 466 
Completed Iteration 465 
Completed Iteration 467 
Completed Iteration 468 
Completed Iteration 471 
Completed Iteration 469 
Completed Iteration 470 
Completed Iteration 464 
Completed Iteration 473 
Completed Iteration 474 
Completed Iteration 475 
Completed Iteration 472 
Completed Iteration 477 
Completed Iteration 476 
Completed Iteration 478 
Completed Iteration 479 
Completed Iteration 480 
Completed Iteration 481 
Completed Iteration 482 
Completed Iteration 483 
Completed Iteration 484 
Completed Iteration 462 
Completed Iteration 485 
Completed Iteration 486 
Completed Iteration 487 
Completed Iteration 488 
Completed Iteration 489 
Completed Iteration 490 
Completed Iteration 491 
Completed Iteration 492 
Completed Iteration 494 
Completed Iteration 493 
Completed Iteration 495 
Completed Iteration 496 
Completed Iteration 498 
Completed Iteration 497 
Completed Iteration 500 
Completed Iteration 499 


==> Simulations/QuadvsLin/OVERSIGMAd300/Quadratic_Sigma_Multiplier/output.csv <==
"","h","Single.Kernel.1","Single.Kernel.2","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3"
"1",1,0,0,0.022,0.026,0.02
"2",1.02,0,0,0.096,0.264,0.27
"3",1.04,0,0.002,0.802,0.934,0.896
"4",1.06,0,0.002,0.996,1,1
"5",1.08,0,0.038,1,1,1
"6",1.1,0,0.204,1,1,1
"7",1.12,0.004,0.564,1,1,1
"8",1.14,0.068,0.878,1,1,1
"9",1.16,0.334,0.984,1,1,1
"10",1.18,0.82,1,1,1,1
"11",1.2,0.988,1,1,1,1


==> Simulations/QuadvsLin/OVERSIGMAd300/Results/LinearTime.csv <==
"","Signal.Strength","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3","Single.Kernel.1","Single.Kernel.2"
"1",1,0.004,0.02,0.002,0.044,0.038
"2",1.02,0,0.022,0.004,0.046,0.05
"3",1.04,0.006,0.004,0.004,0.054,0.064
"4",1.06,0.018,0.04,0.014,0.068,0.03
"5",1.08,0.064,0.082,0.048,0.054,0.054
"6",1.1,0.18,0.246,0.126,0.068,0.058
"7",1.12,0.416,0.49,0.346,0.058,0.084
"8",1.14,0.708,0.79,0.672,0.066,0.06
"9",1.16,0.894,0.938,0.906,0.078,0.048
"10",1.18,0.984,0.998,0.98,0.07,0.082
"11",1.2,1,0.998,0.996,0.122,0.122


==> Simulations/QuadvsLin/OVERSIGMAd300/Results/QuadraticTime.csv <==
"","h","Single.Kernel.1","Single.Kernel.2","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3"
"1",1,0,0,0.022,0.026,0.02
"2",1.02,0,0,0.096,0.264,0.27
"3",1.04,0,0.002,0.802,0.934,0.896
"4",1.06,0,0.002,0.996,1,1
"5",1.08,0,0.038,1,1,1
"6",1.1,0,0.204,1,1,1
"7",1.12,0.004,0.564,1,1,1
"8",1.14,0.068,0.878,1,1,1
"9",1.16,0.334,0.984,1,1,1
"10",1.18,0.82,1,1,1,1
"11",1.2,0.988,1,1,1,1


==> Simulations/QuadvsLin/OVERSIGMAd75/Linear_Sigma_Multiplier/Lineard75mult1.4.csv <==
"","Signal.Strength","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3","Single.Kernel.1","Single.Kernel.2"
"1",1,0.004,0.03,0.006,0.072,0.048
"2",1.04,0.014,0.02,0.004,0.054,0.052
"3",1.08,0.002,0.02,0.01,0.042,0.058
"4",1.12,0.01,0.046,0.008,0.044,0.058
"5",1.16,0.062,0.094,0.062,0.082,0.068
"6",1.2,0.152,0.204,0.132,0.07,0.082
"7",1.24,0.342,0.458,0.328,0.092,0.068
"8",1.28,0.608,0.726,0.57,0.074,0.094
"9",1.32,0.874,0.906,0.818,0.112,0.112
"10",1.36,0.948,0.966,0.95,0.168,0.186
"11",1.4,0.998,0.994,0.984,0.242,0.222


==> Simulations/QuadvsLin/OVERSIGMAd75/Linear_Sigma_Multiplier/OutputLinKern.csv <==
"","Signal.Strength","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3"
"1",1,0.006,0.026,0.008
"2",1.04,0.006,0.024,0.004
"3",1.08,0.006,0.028,0.01
"4",1.12,0.016,0.048,0.028
"5",1.16,0.05,0.114,0.038
"6",1.2,0.14,0.194,0.106
"7",1.24,0.336,0.426,0.314
"8",1.28,0.576,0.68,0.584
"9",1.32,0.828,0.9,0.826
"10",1.36,0.96,0.972,0.964
"11",1.4,0.992,0.998,0.992


==> Simulations/QuadvsLin/OVERSIGMAd75/Linear_Sigma_Multiplier/log.txt <==
 Started Iteration 1 
Started Iteration 2 
Started Iteration 3 
Started Iteration 4 
Started Iteration 5 
Started Iteration 6 
Started Iteration 7 
Started Iteration 8 
Started Iteration 9 
Started Iteration 10 
Started Iteration 11 
Started Iteration 12 
Started Iteration 13 
Started Iteration 14 
Started Iteration 15 
Started Iteration 16 
Started Iteration 17 
Started Iteration 18 
Started Iteration 19 
Started Iteration 20 
Started Iteration 21 
Started Iteration 22 
Started Iteration 23 
Started Iteration 24 
Started Iteration 25 
Started Iteration 26 
Started Iteration 27 
Started Iteration 28 
Started Iteration 29 
Started Iteration 30 
Started Iteration 31 
Started Iteration 32 
Started Iteration 33 
Started Iteration 34 
Started Iteration 35 
Started Iteration 36 
Started Iteration 37 
Started Iteration 38 
Started Iteration 39 
Started Iteration 40 
Started Iteration 41 
Started Iteration 42 
Started Iteration 43 
Started Iteration 44 
Started Iteration 45 
Completed Iteration 1 
Started Iteration 46 
Started Iteration 47 
Started Iteration 48 
Started Iteration 49 
Started Iteration 50 
Completed Iteration 4 
Completed Iteration 3 
Started Iteration 51 
Started Iteration 52 
Started Iteration 53 
Completed Iteration 5 
Started Iteration 54 
Started Iteration 55 
Completed Iteration 6 
Started Iteration 56 
Completed Iteration 2 
Started Iteration 57 
Completed Iteration 7 
Started Iteration 58 
Completed Iteration 8 
Started Iteration 59 
Started Iteration 60 

Started Iteration 61 
Started Iteration 62 
Completed Iteration 11 
Completed Iteration 10 
Started Iteration 63 
Started Iteration 64 
Completed Iteration 13 
Started Iteration 65 
Started IterationCompleted Iteration  6612  

Completed Iteration 14 
Completed Iteration 15 
Started Iteration 67 
Started Iteration 68 
Completed Iteration 16 
Started Iteration 69 
Started Iteration 70 
Started Iteration 71 
Completed Iteration 17 
Started Iteration 72 
Completed Iteration 18 
Started Iteration 73 
Started Iteration 74 
Completed Iteration 19 
Started Iteration 75 
Completed Iteration 20 
Started Iteration 76 
Completed Iteration 21 
Started Iteration 77 
Started Iteration 78 
Completed Iteration 23 
Completed Iteration 22 
Started Iteration 79 
Completed Iteration 24 
Started Iteration 80 
Completed Iteration 25 
Started Iteration 81 
Completed Iteration 26 
Started Iteration 82 
Started Iteration 83 
Completed Iteration 27 
Started Iteration 84 
Completed Iteration 28 
Started Iteration 85 
Completed Iteration 29 
Started Iteration 86 
Completed Iteration 30 
Started Iteration 87 
Started Iteration 88 
Completed Iteration 31 
Started Iteration 89 
Completed Iteration 32 
Started Iteration 90 
Completed Iteration 33 
Completed Iteration 34 
Completed Iteration 36 
Started Iteration 91 
Completed Iteration 35 
Started Iteration 92 
Completed Iteration 37 
Started Iteration 93 
Started Iteration 94 
Completed Iteration 39 
Started Iteration 95 
 
Started Iteration 96 
Completed Iteration 40 
Started Iteration 97 
Started Iteration 98 
Started Iteration 99 
Started Iteration 100 
Completed Iteration 46 
Completed Iteration 47 
Completed Iteration 48 
Started Iteration 101 
Completed Iteration 49 
Started Iteration 102 
Completed Iteration 42 
Started Iteration 103 
Completed Iteration 50 
Started Iteration 105 
Started Iteration 104 
Started Iteration 106 
Completed Iteration 44 
Completed Iteration 41 
Started Iteration 107 
Started Iteration 108 
Completed Iteration 43 
Completed Iteration 56 
Completed Iteration 53 
Completed Iteration 45 
Completed Iteration 57 
Completed Iteration 58 
Started Iteration 111 
Started Iteration 109 
Started Iteration 110 
Completed Iteration 51 
Completed Iteration 52 
Completed Iteration 59 
Started Iteration 112 
Completed Iteration 55 
Completed Iteration 60 
Started Iteration 114 
Started Iteration 113 
Completed Iteration 64 
Started Iteration 115 
Completed Iteration 63 
Started Iteration 116 
Started Iteration 117 
Completed Iteration 65 
Started Iteration 118 
Completed Iteration 66 
Started Iteration 119 
Started Iteration 120 
Completed Iteration 68 
Completed Iteration 67 
Completed Iteration 62 
Completed Iteration 69 
Started Iteration 122 
Completed Iteration 71 
Completed Iteration 70 
Started Iteration 123 
Started Iteration 124 
Started Iteration 125 
Completed Iteration 72 
Completed Iteration 73 
Started Iteration 126 
Completed Iteration 74 
Started Iteration 127 
Completed Iteration 75 
Completed Iteration 54 
Started Iteration 128 
Started Iteration 129 
Completed Iteration 76 
Started Iteration 130 
Completed Iteration 77 
Started Iteration 131 
Completed Iteration 78 
Started Iteration 132 
Started Iteration 133 
Started Iteration 134 
Completed Iteration 79 
Started Iteration 135 
Completed Iteration 80 
Started Iteration 136 
Completed Iteration 81 
Started Iteration 137 
Completed Iteration 82 
Started Iteration 138 
Completed Iteration 83 
Started Iteration 139 
Completed Iteration 84 
Completed Iteration 85 
Started Iteration 140 
Started Iteration 141 
Completed Iteration 86 
Started Iteration 142 
Started Iteration 143 
Completed Iteration 87 
Started Iteration 144 
Started Iteration 145 
Completed Iteration 88 
Completed Iteration 89 
Started Iteration 146 
Started Iteration 147 
Started Iteration 148 
Completed Iteration 90 
Started Iteration 149 
Started Iteration 150 

Started Iteration 151 
Completed Iteration 92 
Completed Iteration 94 
Completed Iteration 93 
Completed Iteration 96 
Started Iteration 152 
Started Iteration 153 
Completed Iteration 95 
Started Iteration 154 
Completed Iteration 97 
Started Iteration 155 
Started Iteration 156 
Completed Iteration 98 
Started Iteration 157 
Completed Iteration 99 
Started Iteration 158 
Completed Iteration 100 
Started Iteration 159 
Started Iteration 160 
Completed Iteration 102 
Completed Iteration 101 
Completed Iteration 105 
Started Iteration 161 
Completed Iteration 103 
Started Iteration 162 
Started Iteration 163 
Started Iteration 164 
Completed Iteration 106 
Completed Iteration 111 
Started Iteration 165 
Started Iteration 166 
Completed Iteration 112 
Completed Iteration 114 
Started Iteration 167 
 
Completed Iteration 115 
Completed Iteration 116 
Completed Iteration 117 
Started Iteration 168 
Completed Iteration 108 
Started Iteration 170 
Started Iteration 169 
Completed Iteration 119 
Started Iteration 171 
Started Iteration 172 
Started Iteration 173 
Completed Iteration 122 
Completed Iteration 110 
Completed Iteration 109 
Completed Iteration 121 
Completed Iteration 107 
Started Iteration 175 
Completed Iteration 120 
Started Iteration 174 
Started Iteration 176 
Completed Iteration 123 
Completed Iteration 124 
Started Iteration 177 
Started Iteration 178 
Completed Iteration 113 
Completed Iteration 126 
Started Iteration 179 
Completed Iteration 127 
Started Iteration 180 
Completed Iteration 128 
Started Iteration 181 
Completed Iteration 130 
Started Iteration 182 
Completed Iteration 129 
Started Iteration 183 
Started Iteration 184 
Completed Iteration 125 
Completed Iteration 133 
Started Iteration 185 
Completed Iteration 132 
Started Iteration 186 
Completed Iteration 135 
Started Iteration 187 
Completed Iteration 134 
Completed Iteration 136 
Started Iteration 188 
Started Iteration 189 
Completed Iteration 118 
Started Iteration 190 
Completed Iteration 138 
Completed Iteration 137 
Started Iteration 191 
Started Iteration 192 
Completed Iteration 139 
Completed Iteration 140 
Started Iteration 193 
Completed Iteration 141 
Started Iteration 194 
Completed Iteration 142 
Completed Iteration 143 
Started Iteration 195 
Started Iteration 196 
Completed Iteration 144 
Completed Iteration 145 
Started Iteration 198 
Completed Iteration 146 
Completed Iteration 147 
Started Iteration 199 
Completed Iteration 148 
Started Iteration 200 
Started Iteration 201 
Completed Iteration 149 
Started Iteration 202 
Started Iteration 203 
 
Started Iteration 204 
Started Iteration 205 
Completed Iteration 151 
Started Iteration 206 
Started Iteration 207 
Completed Iteration 153 
Started Iteration 208 
Completed Iteration 152 
Completed Iteration 155 
Started Iteration 209 
Completed Iteration 154 
Started Iteration 210 
Started Iteration 211 
Completed Iteration 157 
Completed Iteration 156 
Started Iteration 212 
Completed Iteration 158 
Started Iteration 213 
Completed Iteration 159 
Started Iteration 214 
Completed Iteration 160 
Started Iteration 215 
Started Iteration 216 
Started Iteration 217 
Started Iteration 218 
Started Iteration 219 
Started Iteration 220 
Completed Iteration 161 
Completed Iteration 162 
Completed Iteration 163 
Completed Iteration 164 
Started Iteration 221 
Completed Iteration 165 
Started Iteration 222 
Started Iteration 224 
Started Iteration 223 
Completed Iteration 166 
Started Iteration 225 
Completed Iteration 167 
Started Iteration 226 
Completed Iteration Started Iteration168  
227 
Completed Iteration 169 
Started Iteration 228 
Started Iteration 229 
Completed Iteration 172 
Completed Iteration 173 
Completed Iteration 175 
Started Iteration 230 
Started Iteration 231 
Started Iteration 232 
Completed Iteration 177 
Completed Iteration 170 
Completed Iteration 171 
Started Iteration 233 
 
Started Iteration 234 
Started Iteration 236 
Started Iteration 235 
Completed Iteration 181 
Completed Iteration 180 
Completed Iteration 183 
Started Iteration 237 
Started Iteration 238 
Completed Iteration 182 
Started Iteration 239 
Completed Iteration 184 
Completed Iteration 185 
Started Iteration 240 
Started Iteration 241 
Completed Iteration 187 
Completed Iteration 186 
Started Iteration 242 
Completed Iteration 174 
Started Iteration 243 
Completed Iteration 178 
Completed Iteration 176 
Started Iteration 245 
Started Iteration 244 
Completed Iteration 191 
Started Iteration 246 
Completed Iteration 190 
Started Iteration 247 
Completed Iteration 193 
Started Iteration 248 
 
Completed Iteration 192 
Completed Iteration 194 
Started Iteration 249 
Started Iteration 250 
Started Iteration 251 
Completed Iteration 189 
Started Iteration 252 
Completed Iteration 197 
Completed Iteration 196 
Started Iteration 253 
Started Iteration 254 
Completed Iteration 198 
Completed Iteration 199 
Started Iteration 255 
Completed Iteration 200 
Completed Iteration 195 
Started Iteration 256 
Completed Iteration 201 
Completed Iteration 202 
Started Iteration 257 
Started Iteration 258 
Completed Iteration 205 
Started Iteration 259 
Completed Iteration 204 
Completed Iteration 203 
Started Iteration 260 
Completed Iteration 206 
Started Iteration 261 
Completed Iteration 207 
Started Iteration 262 
Completed Iteration 209 
Started Iteration 263 
Completed Iteration 208 
Started Iteration 264 
Completed Iteration 210 
Started Iteration 265 
Started Iteration 266 
Completed Iteration 211 
Started Iteration 267 
Started Iteration 268 
Started Iteration 269 
Completed Iteration 214 
Completed Iteration 215 
Completed Iteration 213 
Started Iteration 270 
Completed Iteration 212 
Started Iteration 271 
Started Iteration 272 
Completed Iteration 217 
Completed Iteration 216 
Started Iteration 273 
Completed Iteration 218 
Started Iteration 274 
Completed Iteration 219 
Started Iteration 275 
Completed Iteration 220 
Started Iteration 276 
Started Iteration 277 
Started Iteration 278 
Started Iteration 279 
Started Iteration 280 
Completed Iteration 221 
Started Iteration 281 
Completed Iteration 222 
Started Iteration 282 
Completed Iteration 223 
Completed Iteration 225 
Completed Iteration 227 
Started Iteration 283 
Started Iteration 284 
Started Iteration 285 
Completed Iteration 228 
Completed Iteration 229 
Started Iteration 286 
Started Iteration 287 
Completed Iteration 231 
Completed Iteration 232 
Completed Iteration 230 
Completed Iteration 224 
Started Iteration 288 
Completed Iteration 226 
Started Iteration 290 
Started Iteration 289 
Started Iteration 291 
Started Iteration 292 
Completed Iteration 236 
Started Iteration 293 
Completed Iteration 238 
Completed Iteration 239 
Completed Iteration 237 
Started Iteration 294 
Completed Iteration 240 
Started Iteration 296 
Started Iteration 295 
Completed Iteration 241 
Completed Iteration 242 
Completed Iteration 243 
Started Iteration 297 
Started Iteration 298 
Completed Iteration 233 
Started Iteration 299 
Completed Iteration 235 
Completed Iteration 234 
Started Iteration 300 
Started Iteration 301 
Started Iteration 302 
Completed Iteration 247 
Completed Iteration 249 
Started Iteration 303 
Completed Iteration 248 
Started Iteration 304 
Started Iteration 305 
Completed Iteration 251 
Completed Iteration 250 
Completed Iteration 252 
Started Iteration 306 
Started Iteration 307 
Started Iteration 308 
Completed Iteration 253 
Started Iteration 309 
Started Iteration 310 
Completed Iteration 256 
Completed Iteration 255 
Completed Iteration 244 
Completed Iteration 246 
Completed Iteration 245 
Started Iteration 312 
Started Iteration 311 
Completed Iteration 257 
Started Iteration 313 
Completed Iteration 258 
Started Iteration 314 
Completed Iteration 259 
Completed Iteration 262 
Started Iteration 315 
Completed Iteration 260 
Completed Iteration 254 
Started Iteration 316 
Completed Iteration 264 
Completed Iteration 263 
Started Iteration 318 
Started Iteration 317 
Completed Iteration 265 
Started Iteration 319 
Started Iteration 320 
Completed Iteration 267 
Started Iteration 321 
Completed Iteration 266 
Started Iteration 322 
Completed Iteration 269 
Started Iteration 323 
Completed Iteration 270 
Started Iteration 324 
Started Iteration 325 
Completed Iteration 271 
Started Iteration 326 
Started Iteration 327 
Completed Iteration 272 
Started Iteration 328 
Completed Iteration 274 
Completed Iteration 275 
Completed Iteration 273 
Started Iteration 329 
Started Iteration 330 
Started Iteration 331 
Completed Iteration 277 
Completed Iteration 276 
Started Iteration 332 
Completed Iteration 278 
Started Iteration 333 
Completed Iteration 279 
Started Iteration 334 
Started Iteration 335 
Completed Iteration 280 
Started Iteration 336 
Started Iteration 337 
Started Iteration 338 
Completed Iteration 281 
Started Iteration 339 
Completed Iteration 282 
Started Iteration 340 
Started Iteration 341 
Completed Iteration 283 
Completed Iteration 284 
Completed Iteration 285 
Started Iteration 342 
Started Iteration 343 
Started Iteration 344 
Completed Iteration 287 
Completed Iteration 286 
Started Iteration 345 
Completed Iteration 290 
Completed Iteration 288 
Started Iteration 346 
Started Iteration 348 
Started Iteration 347 
Completed Iteration 289 
Completed Iteration 291 
Completed Iteration 292 
Started Iteration 350 
Started Iteration 349 
Completed Iteration 293 
Started Iteration 351 
Started Iteration 352 
Completed Iteration 268 
Completed Iteration 294 
Completed Iteration 296 
Completed Iteration 295 
Started Iteration 354 
Completed Iteration 297 
Started Iteration 355 
Started Iteration 353 
 
Started Iteration 356 
Started Iteration 357 
Started Iteration 358 
Completed Iteration 299 
Completed Iteration 300 
Started Iteration 359 
Started Iteration 360 
Completed Iteration 303 
Started Iteration 361 
Completed Iteration 304 
Completed Iteration 305 
Completed Iteration 306 
Started Iteration 362 
Started Iteration 363 
Started Iteration 364 
Completed Iteration 301 
Completed Iteration 308 
Completed Iteration 309 
Completed Iteration 307 
Completed Iteration 302 
Started Iteration 365 
Started Iteration 366 
Started Iteration 367 
Started Iteration 368 
Completed Iteration 310 
Started Iteration 369 
Completed Iteration 312 
Completed Iteration 311 
Started Iteration 371 
Started Iteration 370 
Started Iteration 372 
Completed Iteration 320 
Completed Iteration 318 
Completed Iteration 322 
Started Iteration 373 
Started Iteration 374 
Started Iteration 375 
Completed Iteration 323 
Completed Iteration 321 
Completed Iteration 313 
Completed Iteration 316 
Completed Iteration 324 
Started Iteration 376 
Completed Iteration 325 
Completed Iteration 314 
Completed Iteration 315 
Started Iteration 378 
Completed Iteration 326 
Completed Iteration 327 
Started Iteration 379 
Started Iteration 380 
Completed Iteration 328 
Completed Iteration 317 
Started Iteration 381 
 
Started Iteration 382 
Completed Iteration 330 
Started Iteration 383 
Started Iteration 384 
Started Iteration 385 
Completed Iteration 331 
Started Iteration 386 
Completed Iteration 334 
Completed Iteration 332 
Completed Iteration 333 
Started Iteration 387 
Started Iteration 388 
Completed Iteration 336 
Started Iteration 389 
Completed Iteration 335 
Started Iteration 390 
Completed Iteration 337 
Completed Iteration 338 
Started Iteration 391 
Started Iteration 392 
Completed Iteration 339 
Started Iteration 393 
Completed Iteration 341 
Started Iteration 395 
Completed Iteration 343 
Started Iteration 396 
Completed Iteration 342 
Started Iteration 397 
Completed Iteration 344 
Started Iteration 398 
Started Iteration 399 
Completed Iteration 345 
Started Iteration 400 
Completed Iteration 340 
Completed Iteration 348 
Started Iteration 401 
Completed Iteration 347 
Completed Iteration 346 
Started Iteration 402 
Completed Iteration 350 
Started Iteration 403 
Started Iteration 404 
 
Started Iteration 405 
Completed Iteration 352 
Started Iteration 406 
Started Iteration 407 
Started Iteration 408 
Started Iteration 409 
Completed Iteration 355 
Started Iteration 410 
Completed Iteration 354 
Completed Iteration 356 
Started Iteration 411 
Completed Iteration 358 
Completed Iteration 351 
Completed Iteration 357 
Started Iteration 412 
Started Iteration 413 
Completed Iteration 360 
Started Iteration 414 
Completed Iteration 359 
Started Iteration 415 
Started Iteration 416 
Started Iteration 417 
Started Iteration 418 
Completed Iteration 364 
Started Iteration 419 
Completed Iteration 362 
Started Iteration 420 
Completed Iteration 363 
Completed Iteration 365 
Started Iteration 421 
 
Started Iteration 422 
Started Iteration 423 
Started Iteration 424 
Completed Iteration 353 
Completed Iteration 369 
Started Iteration 425 
Started Iteration 426 
Completed Iteration 370 
Completed Iteration 371 
Started Iteration 427 
Completed Iteration 372 
Started Iteration 428 
Started Iteration 429 
Completed Iteration 361 
Completed Iteration 373 
Started Iteration 430 
Completed Iteration 368 
Completed Iteration 375 
Completed Iteration 367 
Completed Iteration 374 
Started Iteration 431 
Completed Iteration 377 
Completed Iteration 376 
Started Iteration 432 
Completed Iteration 378 
Started Iteration 433 
Started Iteration 434 
Completed Iteration 379 
Started Iteration 435 
Completed Iteration 380 
Started Iteration 436 
Started Iteration 437 
Started Iteration 438 
Started Iteration 439 
Started Iteration 440 
Completed Iteration 384 
Completed Iteration 385 
Completed Iteration 386 
Started Iteration 441 
Completed Iteration 387 
Started Iteration 442 
Started Iteration 443 
Started Iteration 444 
Completed Iteration 388 
Started Iteration 445 
Completed Iteration 381 
Completed Iteration 383 
Started Iteration 446 
Completed Iteration 393 
Completed Iteration 391 
Started Iteration 447 
Started Iteration 448 
Completed Iteration 395 
Completed Iteration 392 
Started Iteration 449 
Completed Iteration 394 
Started Iteration 451 
Started Iteration 450 
Completed Iteration 396 
Started Iteration 452 
Started Iteration 453 
Completed Iteration 398 
Completed Iteration 397 
Completed Iteration 389 
Started Iteration 454 
Completed Iteration 390 
Started Iteration 455 
Completed Iteration 400 
Completed Iteration 399 
Started Iteration 456 
Started Iteration 457 
Completed Iteration 401 
Started Iteration 458 
Started Iteration 459 
Completed Iteration 402 
Started Iteration 460 
Started Iteration 461 
Completed Iteration 403 
Completed Iteration 404 
Completed Iteration 406 
Completed Iteration 408 
Started Iteration 463 
Started Iteration 462 
Completed Iteration 407 
Completed Iteration 409 
Started Iteration 465 
Started Iteration 466 
Completed Iteration 410 
Completed Iteration 411 
Started Iteration 467 
Completed Iteration 413 
Started Iteration 468 
Started Iteration 469 
Started Iteration 470 
Completed Iteration 414 
Started Iteration 471 
Completed Iteration 412 
Completed Iteration 415 
Completed Iteration 416 
Started Iteration 472 
Started Iteration 473 
Completed Iteration 417 
Started Iteration 474 
Completed Iteration 418 
Completed Iteration 419 
Started Iteration 475 
Started Iteration 476 
Completed Iteration 421 
Started Iteration 477 
Completed Iteration 420 
Completed Iteration 423 
Started Iteration 478 
Completed Iteration 422 
Started Iteration 479 
Completed Iteration 424 
Started Iteration 480 
Started Iteration 481 
Started Iteration 482 
Started Iteration 483 
Completed Iteration 426 
Completed Iteration 427 
Started Iteration 484 
Started Iteration 485 
Completed Iteration 425 
Started Iteration 486 
Completed Iteration 429 
Completed Iteration 428 
Started Iteration 487 
Started Iteration 488 
Completed Iteration 430 
Completed Iteration 431 
Started Iteration 489 
Started Iteration 490 
Completed Iteration 436 
Completed Iteration 434 
Completed Iteration 437 
Completed Iteration 435 
Started Iteration 491 
Started Iteration 493 
Completed Iteration 439 
Started Iteration 494 
Completed Iteration 438 
Completed Iteration 440 
Started Iteration 495 
Completed Iteration 432 
Started Iteration 496 
Completed Iteration 382 
Completed Iteration 433 
Completed Iteration 441 
Started Iteration 497 
Completed Iteration 443 
Started Iteration 498 
Completed Iteration 442 
Completed Iteration 444 
Started Iteration 499 
Started Iteration 500 
Completed Iteration 445 
Completed Iteration 448 
Completed Iteration 451 
Completed Iteration 449 
Completed Iteration 450 
Completed Iteration 453 
Completed Iteration 452 
Completed Iteration 454 
Completed Iteration 447 
Completed Iteration 446 
Completed Iteration 455 
Completed Iteration 459 
Completed Iteration 460 
Completed Iteration 458 
Completed Iteration 461 
Completed Iteration 462 
Completed Iteration 463 
Completed Iteration 465 
Completed IterationCompleted Iteration  457456  

Completed Iteration 467 
Completed Iteration 468 
Completed Iteration 466 
Completed Iteration 464 
Completed Iteration 470 
Completed Iteration 471 
Completed Iteration 472 
Completed Iteration 473 
Completed Iteration 469 
Completed Iteration 474 
Completed Iteration 475 
Completed Iteration 476 
Completed Iteration 477 
Completed Iteration 478 
Completed Iteration 479 
Completed Iteration 481 
Completed Iteration 480 
Completed Iteration 482 
Completed Iteration 483 
Completed Iteration 484 
Completed Iteration 485 
Completed Iteration 488 
Completed Iteration 487 
Completed Iteration 490 
Completed Iteration 491 
Completed Iteration 494 
Completed Iteration 492 
Completed Iteration 493 
Completed Iteration 495 
Completed Iteration 496 
Completed Iteration 498 
Completed Iteration 489 
Completed Iteration 499 
Completed Iteration 497 
Completed Iteration 500 
Completed Iteration 486 


==> Simulations/QuadvsLin/OVERSIGMAd75/Quadratic_Sigma_Multiplier/output.csv <==
"","h","Single.Kernel.1","Single.Kernel.2","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3"
"1",1,0,0.008,0.022,0.03,0.036
"2",1.04,0.004,0.014,0.258,0.272,0.262
"3",1.08,0.008,0.092,0.904,0.918,0.882
"4",1.12,0.056,0.31,1,1,1
"5",1.16,0.352,0.762,1,1,1
"6",1.2,0.778,0.978,1,1,1
"7",1.24,0.988,0.998,1,1,1
"8",1.28,1,1,1,1,1
"9",1.32,1,1,1,1,1
"10",1.36,1,1,1,1,1
"11",1.4,1,1,1,1,1


==> Simulations/QuadvsLin/OVERSIGMAd75/Results/LinearTime.csv <==
"","Signal.Strength","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3","Single.Kernel.1","Single.Kernel.2"
"1",1,0.004,0.03,0.006,0.072,0.048
"2",1.04,0.014,0.02,0.004,0.054,0.052
"3",1.08,0.002,0.02,0.01,0.042,0.058
"4",1.12,0.01,0.046,0.008,0.044,0.058
"5",1.16,0.062,0.094,0.062,0.082,0.068
"6",1.2,0.152,0.204,0.132,0.07,0.082
"7",1.24,0.342,0.458,0.328,0.092,0.068
"8",1.28,0.608,0.726,0.57,0.074,0.094
"9",1.32,0.874,0.906,0.818,0.112,0.112
"10",1.36,0.948,0.966,0.95,0.168,0.186
"11",1.4,0.998,0.994,0.984,0.242,0.222


==> Simulations/QuadvsLin/OVERSIGMAd75/Results/QuadraticTime.csv <==
"","h","Single.Kernel.1","Single.Kernel.2","Multiple.Kernel.1","Multiple.Kernel.2","Multiple.Kernel.3"
"1",1,0,0.008,0.022,0.03,0.036
"2",1.04,0.004,0.014,0.258,0.272,0.262
"3",1.08,0.008,0.092,0.904,0.918,0.882
"4",1.12,0.056,0.31,1,1,1
"5",1.16,0.352,0.762,1,1,1
"6",1.2,0.778,0.978,1,1,1
"7",1.24,0.988,0.998,1,1,1
"8",1.28,1,1,1,1,1
"9",1.32,1,1,1,1,1
"10",1.36,1,1,1,1,1
"11",1.4,1,1,1,1,1


==> Simulations/TimePowerComp/MMMDvsMMD/TimePowerCompared20mult1.1.csv <==
,Sample.Size,Single.Kernel.1,Single.Kernel.2,Multiple.Kernel.1,Multiple.Kernel.2,Multiple.Kernel.3,Time..Single.Kernel.1,Time..Single.Kernel.2,Time..Multiple.Kernel.1,Time..Multiple.Kernel.2,Time..Multiple.Kernel.3
1,50,0.002,0.026,0.088,0.14,0.148,22.53171253,23.63600278,23.80024719,23.75729108,23.79245424
2,100,0.006,0.072,0.196,0.262,0.266,28.74088287,28.8335979,30.36707973,29.41546273,28.91360784
3,200,0.07,0.126,0.482,0.5,0.48,40.61200595,40.35834217,40.35700464,39.00731897,40.44592452
4,300,0.132,0.238,0.652,0.72,0.706,52.27767253,50.5788362,53.87430525,52.78305387,53.92423725
5,400,0.24,0.328,0.788,0.88,0.856,1.049860422,1.042492263,1.080490716,1.072827494,1.083041692
6,500,0.35,0.414,0.904,0.932,0.944,1.223305865,1.22471991,1.423407022,1.274172366,1.395505766
7,600,0.428,0.564,0.964,0.966,0.968,1.434413707,1.418198689,1.832623732,1.544402055,1.806761599
8,700,0.578,0.658,0.984,0.992,0.996,1.563647374,1.591046071,2.259541078,1.947230868,2.330907683


==> Simulations/TimePowerComp/TimePowerCompared20mult1.1.csv <==
,Sample.Size,Single.Kernel.1,Single.Kernel.2,Multiple.Kernel.1,Multiple.Kernel.2,Multiple.Kernel.3,Time..Single.Kernel.1,Time..Single.Kernel.2,Time..Multiple.Kernel.1,Time..Multiple.Kernel.2,Time..Multiple.Kernel.3
1,50,0.002,0.026,0.088,0.14,0.148,22.53171253,23.63600278,23.80024719,23.75729108,23.79245424
2,100,0.006,0.072,0.196,0.262,0.266,28.74088287,28.8335979,30.36707973,29.41546273,28.91360784
3,200,0.07,0.126,0.482,0.5,0.48,40.61200595,40.35834217,40.35700464,39.00731897,40.44592452
4,300,0.132,0.238,0.652,0.72,0.706,52.27767253,50.5788362,53.87430525,52.78305387,53.92423725
5,400,0.24,0.328,0.788,0.88,0.856,1.049860422,1.042492263,1.080490716,1.072827494,1.083041692
6,500,0.35,0.414,0.904,0.932,0.944,1.223305865,1.22471991,1.423407022,1.274172366,1.395505766
7,600,0.428,0.564,0.964,0.966,0.968,1.434413707,1.418198689,1.832623732,1.544402055,1.806761599
8,700,0.578,0.658,0.984,0.992,0.996,1.563647374,1.591046071,2.259541078,1.947230868,2.330907683

